Comparison of Windowed-Decoder Configurations for Spatially Coupled LDPC Codes Under Equal-Complexity Constraints

Spatially Coupled Low-Density Parity-Check (SC-LDPC) codes offer excellent decoding performance and can be elegantly decoded with a Windowed Decoder (WD). We determine an efficient WD configuration with low control overhead. For fair comparisons, we normalize all configurations to the same maximal computational complexity, which is an important measure of the decoding effort in packet-based data communication systems. We determine an optimized configuration from a joint evaluation of the window size, the window update strategy, and parity check-based Early Termination (ET). Firstly, we use a variable node-centered update strategy, which omits updates of messages in some parts of the decoding window. With the complexity normalization, the window size can be increased compared to a check node-centered update strategy, which uniformly updates all messages in the decoding window. Secondly, we only require the satisfaction of the top-most parity-check equations in each window to move to the next position more quickly. Using a surprisingly large window size, the resulting WD halves the average decoding complexity of the block decoder while maintaining a rather small gap in the decoding performance.

==> config_window.tikz <==
%
\begin{tikzpicture}

\draw[setTar] (-0.5,4) rectangle (0.5,7) node[midway] {$\setCnWinTar$};
\draw[setMid] (-0.5,3) rectangle (0.5,4) node[midway] {$\setCnWinMid$};
\draw[setRem] (-0.5,1) rectangle (0.5,3) node[midway] {$\setCnWinRem$};

\draw [decorate,decoration={brace}] (-0.7,3) -- (-0.7,7) node [midway,xshift=-0.8em] {$\setCnWinCom$};
\draw [decorate,decoration={brace}] (-2.0,1) -- (-2.0,7) node [midway,xshift=-0.8em] {$\setCnWinAll$};

% \draw[setPre] (3,8.5) rectangle (7,9.5) node[midway] {$\setVnWinExt$};
% \draw[setTar] (7,8.5) rectangle (9,9.5) node[midway] {$\setVnWinTar$};
% \draw[setMid] (9,8.5) rectangle (15,9.5) node[midway] {$\setVnWinMid$};
% \draw[setRem] (15,8.5) rectangle (19,9.5) node[midway] {$\setVnWinRem$};

\draw[edgeOut] (1,7) rectangle (3,8);
\draw[edgeOut] (3,7) rectangle (5,8);
\draw[edgeOut] (5,7) rectangle (7,8);

\draw[edgeExt] (3,6) rectangle (5,7);
\draw[edgeExt] (5,6) rectangle (7,7);
\draw[edgeCla] (7,6) rectangle (9,7);

\draw[edgeExt] (5,5) rectangle (7,6);
\draw[edgeCla] (7,5) rectangle (9,6);
\draw[edgeCla] (9,5) rectangle (11,6);

\draw[edgeCla] (7,4) rectangle (9,5);
\draw[edgeCla] (9,4) rectangle (11,5);
\draw[edgeCla] (11,4) rectangle (13,5);

\draw[edgeCla] (9,3) rectangle (11,4);
\draw[edgeCla] (11,3) rectangle (13,4);
\draw[edgeCla] (13,3) rectangle (15,4);

\draw[edgeCla] (11,2) rectangle (13,3);
\draw[edgeCla] (13,2) rectangle (15,3);
\draw[edgeCla] (15,2) rectangle (17,3);

\draw[edgeCla] (13,1) rectangle (15,2);
\draw[edgeCla] (15,1) rectangle (17,2);
\draw[edgeCla] (17,1) rectangle (19,2);

\draw[edgeOut] (15,0) rectangle (17,1);
\draw[edgeOut] (17,0) rectangle (19,1);
\draw[edgeOut] (19,0) rectangle (21,1);

\draw[semithick] (7,1) rectangle (19,7);
\draw[semithick, dashed] (3,1) rectangle (7,7);

\node at ( 4, 1.5) {$\cfgCN$};
\node at (18, 6.5) {$\cfgVN$};

\end{tikzpicture}%


==> data/res_5_10_cn_aneu.dat <==
x pcs_2_win_10 pcs_2_win_12 pcs_2_win_14 pcs_2_win_16 pcs_2_win_18 pcs_2_win_20
6.2 0.9516 0.945951 0.949824 0.95104 0.956233 0.959495
6.3 0.895247 0.882154 0.886387 0.887501 0.89642 0.901109
6.4 0.783476 0.757906 0.761887 0.763772 0.776221 0.784248
6.5 0.612588 0.57002 0.573562 0.574987 0.593498 0.606289
6.6 0.418518 0.375373 0.37979 0.381492 0.403742 0.416734
6.7 0.269867 0.231934 0.235845 0.23811 0.258572 0.27201
6.8 0.17862 0.148376 0.151847 0.153663 0.171274 0.183349
6.9 0.13116 0.107091 0.11017 0.11145 0.125918 0.136136
7 0.106664 0.0871384 0.0901007 0.0911459 0.103742 0.112439
7.1 0.0931302 0.0767507 0.0801005 0.0817264 0.0938228 0.101897
7.2 0.0845226 0.0705313 0.0748779 0.0776429 0.0899232 0.0980367
7.3 0.0782953 0.066369 0.0721072 0.0759008 0.0883892 0.0965127
7.4 0.0733887 0.0634275 0.0706555 0.0751064 0.0876536 0.0957508
7.5 0.0693579 0.0613279 0.0698731 0.0746538 0.0871855 0.0952426
7.6 0.0659578 0.0598524 0.0694165 0.0743375 0.086828 0.094847
7.7 0.0630585 0.0588378 0.0691166 0.074091 0.0865415 0.0945282
7.8 0.0605793 0.0581481 0.0689006 0.0738853 0.0862943 0.0942573
7.9 0.0584483 0.057684 0.0687279 0.0737082 0.086085 0.0940152
8 0.0566221 0.0573667 0.0685811 0.0735506 0.085898 0.0938058
8.1 0.0550624 0.0571468 0.068448 0.0734076 0.0857262 0.0936122
8.2 0.0537367 0.0569853 0.0683288 0.0732781 0.0855726 0.0934379


==> data/res_5_10_cn_cber.dat <==
x pcs_2_win_10 pcs_2_win_12 pcs_2_win_14 pcs_2_win_16 pcs_2_win_18 pcs_2_win_20
6.2 0.99975 0.9995 0.9997 0.99965 0.99975 0.99985
6.3 0.993197 0.990982 0.990099 0.990393 0.992211 0.993641
6.4 0.93668 0.921744 0.921065 0.923702 0.927902 0.937559
6.5 0.762457 0.724454 0.721527 0.722361 0.733622 0.754489
6.6 0.486405 0.445722 0.442468 0.44156 0.455924 0.472043
6.7 0.249209 0.219039 0.214964 0.213662 0.222109 0.232366
6.8 0.106023 0.0885328 0.0854566 0.0847002 0.0885763 0.0929018
6.9 0.0405774 0.0315928 0.0300742 0.0294991 0.0307549 0.0321917
7 0.014595 0.01049 0.009692 0.009317 0.009797 0.010136
7.1 0.005213 0.003378 0.002987 0.002825 0.002953 0.002944
7.2 0.002026 0.001164 0.000963 0.00092 0.000929 0.00095
7.3 0.000927 0.000469 0.000358 0.000352 0.000338 0.000335
7.4 0.000495 0.000244 0.000191 0.000174 0.000175 0.000173
7.5 0.00031 0.000155 0.000124 0.000108 0.000109 9.9e-05
7.6 0.00022 0.000117 8.6e-05 7.9e-05 7.7e-05 7.1e-05
7.7 0.000157 9.3e-05 6.6e-05 6.5e-05 6.3e-05 6e-05
7.8 0.000125 7e-05 5.5e-05 5.2e-05 4.3e-05 5.2e-05
7.9 0.000104 5.3e-05 4.7e-05 4.2e-05 3.3e-05 3.5e-05
8 8.4e-05 3.9e-05 3.7e-05 3.4e-05 2.9e-05 2.8e-05
8.1 6.2e-05 3e-05 2.8e-05 2.7e-05 2.2e-05 2e-05
8.2 5.5e-05 3.4e-05 2.9e-05 2.1e-05 2.2e-05 1.6e-05


==> data/res_5_10_fbd_aneu.dat <==
x fbd
6.2 0.99999
6.3 0.99818
6.4 0.970871
6.5 0.858456
6.6 0.673437
6.7 0.51254
6.8 0.40876
6.9 0.343599
7 0.298448
7.1 0.263949
7.2 0.235878
7.3 0.212128
7.4 0.191528
7.5 0.173293
7.6 0.156893
7.7 0.14192
7.8 0.128021
7.9 0.114862
8 0.101959
8.1 0.0886479
8.2 0.0746117


==> data/res_5_10_fbd_cber.dat <==
x fbd
6.2 0.99975
6.3 0.986534
6.4 0.855359
6.5 0.50597
6.6 0.172151
6.7 0.0329952
6.8 0.003915
6.9 0.000392
7 3.7e-05
7.1 1.2e-05
7.2 7e-06
7.3 5e-06
7.4 1e-06
7.5 2e-06
7.6 1e-06
7.7 0
7.8 0
7.9 0
8 0
8.1 0
8.2 0


==> data/res_5_10_vn_aneu.dat <==
x pcs_1_win_12 pcs_1_win_14 pcs_1_win_16 pcs_1_win_18 pcs_1_win_20 pcs_2_win_12 pcs_2_win_14 pcs_2_win_16 pcs_2_win_18 pcs_2_win_20
6.2 0.970001 0.979154 0.98505 0.990353 0.993331 0.942011 0.944496 0.947285 0.952061 0.954395
6.3 0.921032 0.935627 0.94787 0.960131 0.967284 0.875192 0.877757 0.88154 0.888464 0.892337
6.4 0.816915 0.837074 0.856074 0.877369 0.89223 0.746531 0.747667 0.752966 0.762952 0.769369
6.5 0.650009 0.67294 0.697681 0.728058 0.747335 0.555805 0.554754 0.563282 0.577054 0.584872
6.6 0.464607 0.489496 0.517371 0.552576 0.575387 0.359433 0.359289 0.367255 0.383655 0.392657
6.7 0.317832 0.345669 0.372377 0.40805 0.431004 0.216809 0.21626 0.223708 0.239244 0.249436
6.8 0.226705 0.254572 0.279423 0.312846 0.334095 0.134866 0.134711 0.141031 0.154122 0.162768
6.9 0.176162 0.201981 0.225246 0.255378 0.274945 0.0948229 0.0949986 0.100141 0.110822 0.118126
7 0.147608 0.171526 0.19294 0.220275 0.237941 0.0760124 0.0764134 0.0809912 0.0902907 0.0965252
7.1 0.129997 0.151975 0.171634 0.196666 0.212649 0.0665381 0.0675417 0.072242 0.0811907 0.0870294
7.2 0.117748 0.138 0.156088 0.179184 0.19382 0.0610114 0.0629747 0.0684763 0.0776387 0.0835315
7.3 0.108352 0.127086 0.143842 0.165303 0.178874 0.0573528 0.0605707 0.0668876 0.0762583 0.0821471
7.4 0.100726 0.118176 0.133747 0.153798 0.166527 0.0547836 0.0592977 0.0661364 0.0755702 0.0814549
7.5 0.0943244 0.110656 0.125225 0.143992 0.155987 0.0529481 0.0586127 0.0657013 0.0751256 0.0809819
7.6 0.0888382 0.10419 0.117884 0.135525 0.146824 0.0516476 0.0581999 0.0653955 0.0747856 0.0806148
7.7 0.0840729 0.0985819 0.111503 0.128146 0.138798 0.0507531 0.0579221 0.0651528 0.0745135 0.0803185
7.8 0.0798816 0.0936443 0.105882 0.121644 0.131729 0.0501385 0.0577164 0.0649481 0.0742783 0.0800634
7.9 0.0761751 0.089278 0.100913 0.115893 0.125446 0.0497191 0.0575523 0.0647733 0.0740757 0.0798363
8 0.07288 0.0853885 0.0964889 0.110779 0.119863 0.049432 0.0574125 0.064617 0.0738963 0.0796404
8.1 0.0699319 0.0819101 0.0925298 0.106194 0.114857 0.049225 0.0572841 0.0644734 0.0737314 0.0794597
8.2 0.0672834 0.0787942 0.0889828 0.102088 0.110378 0.0490697 0.0571678 0.0643445 0.0735824 0.079296


==> data/res_5_10_vn_cber.dat <==
x pcs_1_win_12 pcs_1_win_14 pcs_1_win_16 pcs_1_win_18 pcs_1_win_20 pcs_2_win_12 pcs_2_win_14 pcs_2_win_16 pcs_2_win_18 pcs_2_win_20
6.2 0.9998 0.99945 0.99945 0.99955 0.9997 0.9996 0.9997 0.99965 0.9998 0.9999
6.3 0.990589 0.989071 0.987801 0.987996 0.987703 0.991375 0.991424 0.991129 0.991818 0.993295
6.4 0.923958 0.916254 0.910332 0.910249 0.910167 0.927386 0.926012 0.923702 0.927085 0.93423
6.5 0.729687 0.708793 0.697204 0.697034 0.695991 0.736892 0.727537 0.726427 0.736133 0.747105
6.6 0.451988 0.428027 0.417066 0.416164 0.416484 0.455976 0.449782 0.44833 0.456444 0.466363
6.7 0.222351 0.207353 0.198462 0.197256 0.196742 0.226621 0.219597 0.218019 0.223369 0.230635
6.8 0.0914754 0.0841758 0.0794676 0.0784905 0.0781339 0.0922475 0.0883611 0.0877744 0.0899204 0.0923579
6.9 0.0335884 0.0299938 0.0280926 0.0274888 0.0273407 0.033097 0.0310605 0.0308041 0.0314046 0.0320867
7 0.011486 0.010046 0.009302 0.009061 0.008855 0.010978 0.009935 0.009839 0.010175 0.010373
7.1 0.003976 0.003296 0.002998 0.002941 0.002801 0.003538 0.003125 0.003023 0.003085 0.003094
7.2 0.001489 0.001218 0.001072 0.001006 0.000979 0.001222 0.001022 0.000966 0.000963 0.000992
7.3 0.000667 0.000531 0.000462 0.000423 0.000369 0.000483 0.000379 0.000371 0.000376 0.00035
7.4 0.000368 0.000301 0.000233 0.00024 0.00021 0.000251 0.000182 0.000184 0.000185 0.000188
7.5 0.00025 0.000203 0.000168 0.000145 0.000144 0.000163 0.000124 0.000112 0.000111 0.000104
7.6 0.000182 0.000136 0.000127 0.000114 9e-05 0.000115 8.7e-05 8.3e-05 8.2e-05 7.4e-05
7.7 0.000139 0.000115 0.000104 9.3e-05 8e-05 9.1e-05 6.8e-05 6.7e-05 6.5e-05 6.3e-05
7.8 0.00012 8.7e-05 8.5e-05 7.3e-05 6.7e-05 7e-05 5.6e-05 5.6e-05 4.6e-05 5.1e-05
7.9 0.000101 8.5e-05 7.4e-05 6.3e-05 4.8e-05 4.9e-05 4.8e-05 4.5e-05 3.7e-05 3.6e-05
8 7.4e-05 6.9e-05 5.5e-05 5e-05 4.1e-05 3.9e-05 3.7e-05 3.8e-05 3.3e-05 3.1e-05
8.1 7.1e-05 5.7e-05 4.8e-05 4e-05 3e-05 3.2e-05 3.1e-05 2.7e-05 2.2e-05 2.2e-05
8.2 5.9e-05 4.1e-05 3.6e-05 3e-05 2.4e-05 3.5e-05 3.1e-05 2.4e-05 2.5e-05 2e-05


==> winet_aneu.tikz <==
%
\begin{tikzpicture}

\def\fn{data/res_5_10_vn_aneu.dat}
\def\fnRef{data/res_5_10_fbd_aneu.dat}

\begin{axis}[%
xmin=6.3,
xmax=7.7,
xlabel={$\logEsnoPlot$},
ymin=0,
ymax=1,
ylabel={$\aneuRel$},
xmajorgrids,
xminorgrids,
ymajorgrids,
yminorgrids,
legend pos=north east
]

\addplot [color=mycolor1, mark=x] table [x=x, y=pcs_1_win_12] {\fn};
\addlegendentry{$\winSize = 12$, $\setCnWinCom$}

\addplot [color=mycolor1, mark=o] table [x=x, y=pcs_2_win_12] {\fn};
\addlegendentry{$\winSize = 12$, $\setCnWinTar$}

\addplot [color=mycolor2, mark=x] table [x=x, y=pcs_1_win_16] {\fn};
\addlegendentry{$\winSize = 16$, $\setCnWinCom$}

\addplot [color=mycolor2, mark=o] table [x=x, y=pcs_2_win_16] {\fn};
\addlegendentry{$\winSize = 16$, $\setCnWinTar$}

\addplot [color=mycolor3, mark=x] table [x=x, y=pcs_1_win_20] {\fn};
\addlegendentry{$\winSize = 20$, $\setCnWinCom$}

\addplot [color=mycolor3, mark=o] table [x=x, y=pcs_2_win_20] {\fn};
\addlegendentry{$\winSize = 20$, $\setCnWinTar$}

\addplot [color=black, dashed] table [x=x, y=fbd] {\fnRef};
\addlegendentry{FBD}

\end{axis}
\end{tikzpicture}%


==> winet_cber.tikz <==
%
\begin{tikzpicture}

\def\fn{data/res_5_10_vn_cber.dat}
\def\fnRef{data/res_5_10_fbd_cber.dat}

\begin{axis}[%
xmin=6.3,
xmax=7.7,
xlabel={$\logEsnoPlot$},
ymode=log,
ymin=1e-05,
ymax=1,
ylabel={$\cber$},
xmajorgrids,
xminorgrids,
ymajorgrids,
yminorgrids,
legend pos=south west,
legend style=legendTransparent
]

\addplot [color=mycolor1, mark=x] table [x=x, y=pcs_1_win_12] {\fn};
\addlegendentry{$\winSize = 12$, $\setCnWinCom$}

\addplot [color=mycolor1, mark=o] table [x=x, y=pcs_2_win_12] {\fn};
\addlegendentry{$\winSize = 12$, $\setCnWinTar$}

\addplot [color=mycolor2, mark=x] table [x=x, y=pcs_1_win_16] {\fn};
\addlegendentry{$\winSize = 16$, $\setCnWinCom$}

\addplot [color=mycolor2, mark=o] table [x=x, y=pcs_2_win_16] {\fn};
\addlegendentry{$\winSize = 16$, $\setCnWinTar$}

\addplot [color=mycolor3, mark=x] table [x=x, y=pcs_1_win_20] {\fn};
\addlegendentry{$\winSize = 20$, $\setCnWinCom$}

\addplot [color=mycolor3, mark=o] table [x=x, y=pcs_2_win_20] {\fn};
\addlegendentry{$\winSize = 20$, $\setCnWinTar$}

\addplot [color=black, dashed] table [x=x, y=fbd] {\fnRef};
\addlegendentry{FBD}

\end{axis}
\end{tikzpicture}%


==> winup_5_10_aneu.tikz <==
%
\begin{tikzpicture}

\def\fnCn{data/res_5_10_cn_aneu.dat}
\def\fnVn{data/res_5_10_vn_aneu.dat}
\def\fnRef{data/res_5_10_fbd_aneu.dat}

\begin{axis}[%
xmin=6.2,
xmax=7.8,
xlabel={$\logEsnoPlot$},
ymin=0,
ymax=1,
ylabel={$\aneuRel$},
xmajorgrids,
xminorgrids,
ymajorgrids,
yminorgrids,
legend pos=north east
]

\addplot [color=mycolor1, mark=x] table [x=x, y=pcs_2_win_12] {\fnVn};
\addlegendentry{$\cfgVN$, $\winSize=12$}

\addplot [color=mycolor1, mark=o] table [x=x, y=pcs_2_win_14] {\fnVn};
\addlegendentry{$\cfgVN$, $\winSize=14$}

\addplot [color=mycolor1, mark=diamond] table [x=x, y=pcs_2_win_16] {\fnVn};
\addlegendentry{$\cfgVN$, $\winSize=16$}

\addplot [color=mycolor2, mark=x] table [x=x, y=pcs_2_win_10] {\fnCn};
\addlegendentry{$\cfgCN$, $\winSize=10$}

\addplot [color=mycolor2, mark=o] table [x=x, y=pcs_2_win_12] {\fnCn};
\addlegendentry{$\cfgCN$, $\winSize=12$}

\addplot [color=mycolor2, mark=diamond] table [x=x, y=pcs_2_win_14] {\fnCn};
\addlegendentry{$\cfgCN$, $\winSize=14$}

\addplot [color=black, dashed] table [x=x, y=fbd] {\fnRef};
\addlegendentry{FBD}

\end{axis}
\end{tikzpicture}%


==> winup_5_10_cber.tikz <==
%
\begin{tikzpicture}

\def\fnCn{data/res_5_10_cn_cber.dat}
\def\fnVn{data/res_5_10_vn_cber.dat}
\def\fnRef{data/res_5_10_fbd_cber.dat}

\begin{axis}[%
xmin=6.2,
xmax=7.8,
xlabel={$\logEsnoPlot$},
ymode=log,
ymin=1e-05,
ymax=1,
ylabel={$\bler$},
xmajorgrids,
xminorgrids,
ymajorgrids,
yminorgrids,
legend pos=south west,
legend style=legendTransparent
]

\addplot [color=mycolor1, mark=x] table [x=x, y=pcs_2_win_12] {\fnVn};
\addlegendentry{$\cfgVN$, $\winSize=12$}

\addplot [color=mycolor1, mark=o] table [x=x, y=pcs_2_win_14] {\fnVn};
\addlegendentry{$\cfgVN$, $\winSize=14$}

\addplot [color=mycolor1, mark=diamond] table [x=x, y=pcs_2_win_16] {\fnVn};
\addlegendentry{$\cfgVN$, $\winSize=16$}

\addplot [color=mycolor2, mark=x] table [x=x, y=pcs_2_win_10] {\fnCn};
\addlegendentry{$\cfgCN$, $\winSize=10$}

\addplot [color=mycolor2, mark=o] table [x=x, y=pcs_2_win_12] {\fnCn};
\addlegendentry{$\cfgCN$, $\winSize=12$}

\addplot [color=mycolor2, mark=diamond] table [x=x, y=pcs_2_win_14] {\fnCn};
\addlegendentry{$\cfgCN$, $\winSize=14$}

\addplot [color=black, dashed] table [x=x, y=fbd] {\fnRef};
\addlegendentry{FBD}

\end{axis}
\end{tikzpicture}%

